Metastable States in High Order Short-Range Spin Glasses

The mean number <N> of metastable states in higher order short-range spin glasses is estimated analytically using a variational method introduced by Tanaka and Edwards for very large coordination numbers. For lattices with small connectivities, numerical simulations do not show any significant dependence on the relative positions of the interacting spins on the lattice, indicating thus that these systems can be described by a few macroscopic parameters. As an extremely anisotropic model we consider the low autocorrelated binary spin model and we show through numerical simulations that its landscape has an exceptionally large number of local optima.

==> README.txt <==
SUBMISSION TO   J.Phys.A

	
Article submitted by:

  Peter F Stadler

Journal submitted to:

  Journal of Physics A: Mathematical and General
  (jphysa@ioppublishing.co.uk)

Article title:

  Metastable States in High Order Short-Range Spin Glasses

Authors:

  Viviane M. de Oliveira,
  J. F. Fontanari, and
  Peter F.\ Stadler

Article Type:             Paper
Status of article:        New

Postal address:

   Peter F Stadler
   Institut f. Theoretische Chemie
   Univ. Wien
   Waehringerstrasse 17
   A-1090 Wien
   AUSTRIA

E-mail address:

   studla@tbi.univie.ac.at   or
   stadler@santafe.edu

Phone number:

   ++43 1 4277 52737

   ++1 505 984 8800  (Sep 4 through Oct 1)


Fax number:

   ++43 1 4277 52793

Article file format:

   LaTeX2e using iop class file. Source file name   viv.tex

   Submission contains PostScript file of full manuscript:  viv.ps

Number of figures:
   1 Figure in a separate file: pattern.eps

   








